Large Scale AI Grading of Handwritten Physics Assessments: Score Agreement and Olympiad Team Selection Outcomes

Multimodal AI can read handwritten physics solutions, but high-stakes grading requires agreement with official scores and outcomes. This study evaluated GPT-5.5-based grading on 10364 scanned pages from 520 handwritten submissions by 416 unique candidates or students across three assessments: a national Physics Olympiad theory examination, the final Olympiad selection camp with theory and experiment components, and a university quantum-mechanics examination. Each submission was graded twice by AI using the official rubrics. The second round used revised page-by-page and evidence-location instructions developed after first-round disagreement analysis. During grading, AI did not see official human marks or AI--human comparisons. Total-score correlations with official marks were high (0.91--0.97). For the final Olympiad selection, AI recovered the same five-student team as official grading. The second round improved aggregate question-part agreement, especially where first-round disagreements were larger. The main difficulty remained exact partial-credit grading, especially in experimental work. Reliable AI grading therefore depends on detailed rubrics and should be used as a second reader or audit tool under examiner control.

==> data_confidence_mae.csv <==
Set,HighRows,HighMAD,NonHighRows,NonHighMAD
OE1,3510,6.0,690,17.0
OE2 Theory,1335,5.3,147,27.1
OE2 Expt,1858,6.9,40,25.6
QM,866,9.8,94,28.2


==> data_tikz_category_mad.csv <==
Category,RIMAD,RIIMAD
Conceptual,16.6,10.7
Diagram,10.6,7.7
Numerical,11.1,7.6
Derivation,11.4,9.1
Experiment,9.3,6.6


==> data_tikz_refinement_oe1_q2.csv <==
x,Original,Refined
-2,0,0
-1,0,1.39
0,20.83,25
1,4.17,29.17
2,4.17,31.94
3,16.67,9.72
4,33.33,1.39
5,8.33,0
6,8.33,0
7,0,0
8,2.78,0


==> data_tikz_refinement_qm_q3b.csv <==
x,Original,Refined
-1,0,0
0,15,50
1,37.5,42.5
2,45,7.5
3,2.5,0


==> data_tikz_topk_oe1.csv <==
k,RI,RII
5,40.0,80.0
10,30.0,70.0
15,40.0,73.33333333333333
20,70.0,75.0
25,80.0,80.0
30,80.0,86.66666666666667
35,80.0,77.14285714285715
40,77.5,77.5
45,75.55555555555556,80.0
50,80.0,80.0


==> data_tikz_topk_oe2.csv <==
k,RI,RII
5,100.0,100.0
10,90.0,90.0
15,93.33333333333333,86.66666666666667
20,95.0,95.0


==> data_tikz_total_oe1_RI.csv <==
human_pct,ai_pct
62.0,52.400000000000006
17.0,21.0
10.0,17.0
39.0,35.0
41.0,48.0
21.0,30.0
57.99999999999999,60.4
31.0,36.4
23.0,22.0
39.0,45.0
4.0,9.0
15.0,18.0
38.0,39.4
31.0,26.400000000000002
17.0,22.0
10.0,15.0
15.0,28.999999999999996
23.0,31.0
24.0,22.0
32.0,27.0
21.0,22.0
42.0,47.6
25.0,28.999999999999996
20.0,29.600000000000005
31.0,37.0
21.0,16.2
20.0,21.2
77.0,76.80000000000001
74.0,73.0
39.0,47.6
66.0,78.4
48.0,69.8
42.0,36.0
57.99999999999999,57.4
19.0,32.4
20.0,39.800000000000004
57.99999999999999,53.0
48.0,49.0
44.0,40.199999999999996
28.000000000000004,32.2
63.0,56.99999999999999
61.0,63.4
46.0,42.0
24.0,26.400000000000002
36.0,35.800000000000004
20.0,25.0
22.0,37.0
51.0,51.0
42.0,36.0
24.0,24.0
35.0,41.0
42.0,33.0
77.0,74.0
68.0,83.8
55.00000000000001,61.0
27.0,49.4
33.0,41.0
33.0,35.6
8.0,8.0
8.0,8.0
16.0,21.0
4.0,8.0
6.0,6.0
18.0,17.0
13.0,28.4
0.0,0.0
37.0,53.79999999999999
27.0,46.0
10.0,22.0
15.0,32.0
26.0,28.999999999999996
23.0,28.000000000000004
36.0,37.0
32.0,52.0
67.0,71.0
38.0,46.0
30.0,48.0
27.0,36.0
71.0,71.0
18.0,25.0
44.0,48.0
23.0,26.0
45.0,52.0
30.0,36.0
59.0,62.0
32.0,28.000000000000004
15.0,22.0
44.0,55.00000000000001
12.0,18.0
26.0,45.5
36.0,33.0
50.0,67.0
59.0,68.0
48.0,50.0
14.000000000000002,36.0
40.0,34.0
39.0,55.00000000000001
37.0,49.5
46.0,53.0
85.0,94.0
40.0,43.0
32.0,34.0
3.0,10.0
38.0,38.0
28.000000000000004,33.0
11.0,20.0
37.0,37.0
73.0,80.0
55.00000000000001,59.5
45.0,63.5
31.0,39.0
32.0,41.5
19.0,32.0
26.0,39.0
60.0,64.5
30.0,47.0
56.99999999999999,49.5
67.0,75.0
24.0,24.0
46.0,51.0
24.0,23.5
13.0,16.0
45.0,55.00000000000001
65.0,69.0
39.0,44.0
60.0,88.0
57.99999999999999,71.0
63.0,72.0
69.0,72.0
57.99999999999999,69.0
18.0,11.5
59.0,66.0
38.0,40.0
75.0,86.0
21.0,37.0
34.0,37.0
57.99999999999999,64.0
56.99999999999999,54.0
50.0,42.0
33.0,50.0
60.0,73.0
68.0,83.0
53.0,53.0
18.0,21.0
68.0,78.0
48.0,53.0
4.0,19.0
28.999999999999996,40.0
21.0,23.0
10.0,25.0
35.0,39.0
21.0,20.5
41.0,50.0
53.0,55.50000000000001
38.0,49.0
59.0,61.0
32.0,38.5
12.0,31.0
28.000000000000004,31.5
15.0,30.5
41.0,42.0
11.0,15.0
14.000000000000002,33.0
27.0,28.999999999999996
45.0,33.0
61.0,62.0
62.0,74.0
20.0,27.0
65.0,64.0
33.0,32.0
41.0,43.5
42.0,47.0
15.0,23.5
41.0,40.5
11.0,22.0
40.0,42.0
74.0,72.0
28.000000000000004,45.0
38.0,47.5
56.00000000000001,59.0
35.0,43.5
25.0,14.000000000000002
59.0,52.5
4.0,5.0
15.0,27.0
8.0,11.5
28.000000000000004,35.0
38.0,48.0
11.0,19.0
14.000000000000002,23.0
0.0,6.0
21.0,20.0
25.0,28.000000000000004
16.0,26.0
56.99999999999999,63.0
3.0,13.0
4.0,4.0
2.0,11.0
20.0,22.0
74.0,71.5
28.000000000000004,28.999999999999996
48.0,54.0
28.000000000000004,25.0
40.0,45.0
26.0,28.999999999999996
25.0,23.0
39.0,41.0
25.0,43.0
36.0,25.0
6.0,21.0
35.0,49.0
55.00000000000001,65.0
56.00000000000001,57.99999999999999
54.0,55.00000000000001
50.0,64.0
68.0,79.0
34.0,49.0
39.0,53.5
42.0,48.0
82.0,86.0
64.0,70.0
36.0,45.0
62.0,73.0
31.0,40.5
50.0,49.0
33.0,49.5
52.0,65.5
66.0,83.0
49.0,52.0
64.0,59.5
55.00000000000001,59.5
27.0,45.5
10.0,48.0
67.0,74.5
61.0,64.5
28.999999999999996,51.5
68.0,75.5
50.0,52.0
38.0,40.5
68.0,82.5
60.0,71.5
24.0,38.0
22.0,22.0
28.000000000000004,29.5
39.0,46.0
37.0,42.5
28.999999999999996,40.0
31.0,34.5
14.000000000000002,34.0
62.0,56.49999999999999
49.0,54.400000000000006
36.0,41.0
66.0,62.7
43.0,46.0
30.0,45.0
80.0,79.0
72.0,77.0
45.0,52.0
54.0,64.0
48.0,49.0
48.0,56.99999999999999
57.99999999999999,56.39999999999999
39.0,45.0
74.0,77.4
31.0,38.0
56.00000000000001,66.0
60.0,57.99999999999999
51.0,44.2
19.0,25.0
18.0,21.0
45.0,52.0
23.0,22.0
51.0,56.00000000000001
41.0,45.0
36.0,43.0
23.0,33.8
34.0,37.0
2.0,10.0
25.0,32.8
12.0,27.399999999999995
10.0,19.0
0.0,4.0
8.0,12.0
26.0,32.0
14.000000000000002,17.0
0.0,16.0
16.0,22.0
26.0,43.5
74.0,84.0
36.0,36.0
30.0,36.0
23.0,27.500000000000004
17.0,19.0
40.0,41.0
45.0,47.0
18.0,18.0
24.0,41.4
0.0,0.0
27.0,38.0
41.0,60.0
36.0,44.4
28.000000000000004,28.999999999999996
34.0,34.0
38.0,42.4
65.0,64.0
20.0,21.0
49.0,55.39999999999999
25.0,27.200000000000003
35.0,40.5
16.0,20.0
16.0,28.999999999999996
25.0,25.0
14.000000000000002,19.0
20.0,28.000000000000004
14.000000000000002,20.0
22.0,27.0
12.0,41.0
61.0,66.0
26.0,38.0
17.0,26.200000000000003
41.0,45.2
38.0,53.2
23.0,26.700000000000003
28.999999999999996,26.200000000000003
26.0,28.199999999999996
18.0,17.0
39.0,35.0
47.0,59.0
12.0,22.0
28.000000000000004,34.0
61.0,81.4
42.0,44.4
39.0,53.2
28.000000000000004,35.0
52.0,56.00000000000001
3.0,24.2
22.0,22.0
26.0,30.0
26.0,38.0
45.0,42.0
32.0,31.0
20.0,25.0
28.999999999999996,37.2
40.0,42.0
20.0,20.0
24.0,22.0
39.0,46.0
51.0,44.2
39.0,41.0
27.0,25.0


==> data_tikz_total_oe1_RII.csv <==
human_pct,ai_pct
62.0,51.5
17.0,20.0
10.0,17.0
39.0,36.0
41.0,46.0
21.0,16.0
57.99999999999999,62.5
31.0,36.5
23.0,23.0
39.0,40.0
4.0,8.0
15.0,19.0
38.0,33.0
31.0,23.0
17.0,18.0
10.0,16.0
15.0,28.999999999999996
23.0,28.999999999999996
24.0,31.0
32.0,32.0
21.0,23.0
42.0,44.0
25.0,0.0
20.0,20.0
31.0,22.0
21.0,5.0
20.0,19.0
77.0,81.0
74.0,78.0
39.0,33.0
66.0,71.0
48.0,47.0
42.0,36.0
57.99999999999999,51.0
19.0,22.0
20.0,34.0
57.99999999999999,39.0
48.0,52.0
44.0,38.0
28.000000000000004,32.0
63.0,64.0
61.0,61.0
46.0,44.0
24.0,20.0
36.0,41.0
20.0,9.0
22.0,24.0
51.0,48.0
42.0,42.0
24.0,20.0
35.0,36.0
42.0,39.0
77.0,73.0
68.0,72.0
55.00000000000001,65.0
27.0,37.0
33.0,32.0
33.0,28.999999999999996
8.0,8.0
8.0,8.0
16.0,15.0
4.0,4.0
6.0,8.0
18.0,16.0
13.0,18.0
0.0,0.0
37.0,38.0
27.0,24.0
10.0,11.0
15.0,6.0
26.0,34.0
23.0,31.0
36.0,35.0
32.0,48.0
67.0,71.0
38.0,36.0
30.0,42.0
27.0,34.0
71.0,64.0
18.0,19.0
44.0,44.0
23.0,28.999999999999996
45.0,49.0
30.0,31.0
59.0,51.0
32.0,28.000000000000004
15.0,17.0
44.0,57.99999999999999
12.0,14.000000000000002
26.0,35.0
36.0,34.0
50.0,56.99999999999999
59.0,62.0
48.0,56.99999999999999
14.000000000000002,20.0
40.0,41.0
39.0,47.0
37.0,38.0
46.0,43.0
85.0,90.0
40.0,44.0
32.0,32.0
3.0,12.0
38.0,40.0
28.000000000000004,36.0
11.0,16.0
37.0,33.0
73.0,78.0
55.00000000000001,60.0
45.0,63.0
31.0,33.0
32.0,38.0
19.0,21.0
26.0,35.0
60.0,65.0
30.0,39.0
56.99999999999999,49.0
67.0,67.0
24.0,20.0
46.0,51.0
24.0,25.0
13.0,16.0
45.0,56.99999999999999
65.0,65.0
39.0,38.0
60.0,70.0
57.99999999999999,65.0
63.0,74.0
69.0,70.0
57.99999999999999,68.0
18.0,17.0
59.0,64.0
38.0,37.0
75.0,81.0
21.0,33.0
34.0,38.0
57.99999999999999,67.0
56.99999999999999,46.0
50.0,52.0
33.0,42.0
60.0,63.0
68.0,77.0
53.0,57.99999999999999
18.0,20.0
68.0,68.0
48.0,52.0
4.0,5.0
28.999999999999996,35.0
21.0,22.0
10.0,20.0
35.0,35.0
21.0,20.0
41.0,48.0
53.0,48.0
38.0,41.0
59.0,54.0
32.0,37.0
12.0,27.0
28.000000000000004,28.000000000000004
15.0,19.0
41.0,40.0
11.0,15.0
14.000000000000002,22.0
27.0,30.0
45.0,48.0
61.0,56.00000000000001
62.0,57.99999999999999
20.0,22.0
65.0,70.0
33.0,30.0
41.0,46.0
42.0,50.0
15.0,14.000000000000002
41.0,46.0
11.0,25.0
40.0,44.0
74.0,69.0
28.000000000000004,44.0
38.0,47.0
56.00000000000001,56.00000000000001
35.0,44.0
25.0,20.0
59.0,56.99999999999999
4.0,4.0
15.0,20.0
8.0,9.0
28.000000000000004,37.0
38.0,38.0
11.0,20.0
14.000000000000002,18.0
0.0,7.000000000000001
21.0,18.0
25.0,25.0
16.0,30.0
56.99999999999999,61.0
3.0,8.0
4.0,4.0
2.0,4.0
20.0,20.0
74.0,77.0
28.000000000000004,31.0
48.0,57.99999999999999
28.000000000000004,23.0
40.0,42.0
26.0,28.999999999999996
25.0,26.0
39.0,40.0
25.0,32.0
36.0,28.999999999999996
6.0,11.0
35.0,39.0
55.00000000000001,54.0
56.00000000000001,55.00000000000001
54.0,54.0
50.0,72.0
68.0,73.0
34.0,53.0
39.0,49.0
42.0,43.0
82.0,86.0
64.0,61.0
36.0,40.0
62.0,63.0
31.0,36.0
50.0,48.0
33.0,37.0
52.0,57.99999999999999
66.0,77.0
49.0,41.0
64.0,56.99999999999999
55.00000000000001,53.0
27.0,38.0
10.0,31.0
67.0,68.0
61.0,63.0
28.999999999999996,38.0
68.0,74.0
50.0,53.0
38.0,42.0
68.0,69.0
60.0,66.0
24.0,31.0
22.0,31.0
28.000000000000004,30.0
39.0,44.0
37.0,37.0
28.999999999999996,39.0
31.0,38.0
14.000000000000002,18.0
62.0,53.0
49.0,48.0
36.0,35.0
66.0,49.0
43.0,42.0
30.0,36.0
80.0,79.0
72.0,75.0
45.0,47.0
54.0,59.0
48.0,49.0
48.0,48.0
57.99999999999999,45.0
39.0,42.0
74.0,68.0
31.0,34.0
56.00000000000001,62.0
60.0,52.0
51.0,48.0
19.0,18.0
18.0,19.0
45.0,41.0
23.0,19.0
51.0,47.0
41.0,42.0
36.0,33.0
23.0,28.999999999999996
34.0,33.0
2.0,6.0
25.0,22.0
12.0,23.0
10.0,12.0
0.0,2.0
8.0,8.0
26.0,27.0
14.000000000000002,17.0
0.0,9.0
16.0,22.0
26.0,42.0
74.0,79.0
36.0,40.0
30.0,34.0
23.0,31.0
17.0,23.0
40.0,42.0
45.0,48.0
18.0,18.0
24.0,31.0
0.0,0.0
27.0,31.0
41.0,56.99999999999999
36.0,42.0
28.000000000000004,27.0
34.0,34.0
38.0,41.0
65.0,65.0
20.0,16.0
49.0,54.0
25.0,25.0
35.0,37.0
16.0,17.0
16.0,24.0
25.0,17.0
14.000000000000002,16.0
20.0,25.0
14.000000000000002,21.0
22.0,24.0
12.0,20.0
61.0,61.0
26.0,28.999999999999996
17.0,19.0
41.0,40.0
38.0,41.0
23.0,20.0
28.999999999999996,22.0
26.0,32.0
18.0,15.0
39.0,33.0
47.0,51.0
12.0,19.0
28.000000000000004,27.0
61.0,66.0
42.0,42.0
39.0,48.0
28.000000000000004,33.0
52.0,55.00000000000001
3.0,15.0
22.0,22.0
26.0,28.999999999999996
26.0,30.0
45.0,43.0
32.0,28.999999999999996
20.0,23.0
28.999999999999996,34.0
40.0,32.0
20.0,20.0
24.0,21.0
39.0,43.0
51.0,46.0
39.0,39.0
27.0,22.0


==> data_tikz_total_oe2_experiment_RI.csv <==
human_pct,ai_pct
60.9375,64.6875
15.625,28.5625
34.6875,37.1875
69.6875,75.0
45.9375,44.375
61.875,63.125
46.5625,50.0
24.375,29.375
58.75,58.75
46.875,47.5
40.3125,54.0625
39.375,39.375
41.25,41.5625
42.5,44.375
46.875,52.5
59.68750000000001,62.81250000000001
36.5625,42.37499999999999
35.0,41.5625
56.25,50.625
45.9375,51.24999999999999
37.5,30.625000000000004
55.93749999999999,59.25
34.0625,35.0
38.75,28.125
46.5625,51.87500000000001
42.1875,49.0625


==> data_tikz_total_oe2_experiment_RII.csv <==
human_pct,ai_pct
60.9375,61.4375
15.625,36.40625
34.6875,34.96875000000001
69.6875,74.84374999999999
45.9375,47.21875
61.875,65.1875
46.5625,49.43749999999999
24.375,28.656249999999993
58.75,59.4375
46.875,46.34375000000001
40.3125,52.40625
39.375,40.03124999999999
41.25,46.5625
42.5,43.65625
46.875,52.65625000000001
59.68750000000001,66.75
36.5625,38.87500000000001
35.0,40.46875
56.25,60.875
45.9375,52.0
37.5,35.9375
55.93749999999999,59.9375
34.0625,37.0625
38.75,38.84375
46.5625,48.62499999999999
42.1875,49.74999999999999


==> data_tikz_total_oe2_theory_RI.csv <==
human_pct,ai_pct
61.25000000000001,59.21875
28.749999999999996,28.90625
61.5625,64.375
89.375,85.0
64.6875,71.40625
65.9375,72.34375
56.875,61.71875
48.4375,54.6875
84.0625,88.90625
74.0625,79.21875
87.1875,90.46875
68.125,72.34375
49.375,56.09375
71.25,72.8125
58.4375,62.65625
62.5,70.0
60.62499999999999,69.21875
68.125,78.90625
68.125,74.53125
43.4375,44.6875
77.5,75.3125
81.875,91.875
66.875,70.3125
60.9375,69.21875
69.0625,74.6875
88.75,92.03125


==> data_tikz_total_oe2_theory_RII.csv <==
human_pct,ai_pct
61.25000000000001,57.8125
28.749999999999996,28.4375
61.5625,61.40624999999999
89.375,91.25
64.6875,72.5
65.9375,69.375
56.875,61.25000000000001
48.4375,56.25
84.0625,89.375
74.0625,80.0
87.1875,88.75
68.125,70.625
49.375,56.71874999999999
71.25,72.5
58.4375,67.5
62.5,73.125
60.62499999999999,70.9375
68.125,75.0
68.125,76.5625
43.4375,47.1875
77.5,74.0625
81.875,90.0
66.875,70.9375
60.9375,67.8125
69.0625,75.0
88.75,89.375


==> data_tikz_total_qm_RI.csv <==
human_pct,ai_pct
25.0,27.0
60.0,68.0
71.0,77.0
7.000000000000001,25.0
43.0,53.5
36.0,38.0
79.0,78.0
30.0,28.499999999999996
18.0,34.0
53.0,55.50000000000001
41.0,47.0
32.0,38.0
45.0,54.50000000000001
55.00000000000001,60.5
56.00000000000001,66.5
80.0,80.5
28.999999999999996,48.0
56.00000000000001,67.5
64.0,69.0
36.0,49.0
61.0,69.5
31.0,49.0
55.00000000000001,65.0
47.0,55.00000000000001
23.0,34.0
64.0,84.0
35.0,41.0
66.0,68.5
61.0,69.0
65.0,78.5
33.0,35.0
60.0,68.5
73.0,93.5
61.0,70.5
67.0,72.5
50.0,57.49999999999999
60.0,80.0
50.0,72.0
74.0,86.5
54.0,64.0


==> data_tikz_total_qm_RII.csv <==
human_pct,ai_pct
25.0,24.0
60.0,51.0
71.0,74.0
7.000000000000001,12.0
43.0,48.0
36.0,36.0
79.0,75.0
30.0,25.0
18.0,20.0
53.0,53.0
41.0,40.0
32.0,31.0
45.0,41.0
55.00000000000001,48.0
56.00000000000001,56.00000000000001
80.0,80.0
28.999999999999996,25.0
56.00000000000001,61.0
64.0,56.00000000000001
36.0,38.0
61.0,54.0
31.0,27.0
55.00000000000001,51.0
47.0,46.0
23.0,27.0
64.0,72.0
35.0,35.0
66.0,64.0
61.0,67.0
65.0,64.0
33.0,34.0
60.0,52.0
73.0,75.0
61.0,63.0
67.0,65.0
50.0,49.0
60.0,72.0
50.0,57.99999999999999
74.0,84.0
54.0,51.0

